An Approach to Studying Quasiconformal Mappings on Generalized Grushin Planes

We demonstrate that the complex plane and a class of generalized Grushin planes $G_r$, where $r$ is a function satisfying specific requirements, are quasisymmetrically equivalent. Then using conjugation we are able to develop an analytic definition of quasisymmetry for homeomorphisms on $G_r$ spaces. In the last section we show our analytic definition of quasisymmetry is consistent with earlier notions of conformal mappings on the Grushin plane. This leads to several characterizations of conformal mappings on the generalized Grushin planes.

==> ColleenAckermannsReferences.txt <==
@book {MR0200442,
    AUTHOR = {Ahlfors, Lars V.},
     TITLE = {Lectures on quasiconformal mappings},
    SERIES = {Manuscript prepared with the assistance of Clifford J. Earle,
              Jr. Van Nostrand Mathematical Studies, No. 10},
 PUBLISHER = {D. Van Nostrand Co., Inc., Toronto, Ont.-New York-London},
      YEAR = {1966},
     PAGES = {v+146},
   MRCLASS = {30.47},
  MRNUMBER = {0200442 (34 \#336)},
},

@article {MR0064875,
    AUTHOR = {Ahlfors, Lars V.},
     TITLE = {On quasiconformal mappings},
   JOURNAL = {J. Analyse Math.},
  FJOURNAL = {Journal d'Analyse Math\'ematique},
    VOLUME = {3},
      YEAR = {1954},
     PAGES = {1--58; correction, 207--208},
      ISSN = {0021-7670},
   MRCLASS = {30.0X},
  MRNUMBER = {0064875 (16,348d)},
},

@incollection {MR1421822,
    AUTHOR = {Bella{\"{\i}}che, Andr{\'e}},
     TITLE = {The tangent space in sub-{R}iemannian geometry},
 BOOKTITLE = {Sub-{R}iemannian geometry},
    SERIES = {Progr. Math.},
    VOLUME = {144},
     PAGES = {1--78},
 PUBLISHER = {Birkh\"auser, Basel},
      YEAR = {1996},
   MRCLASS = {53C99 (57R27)},
  MRNUMBER = {1421822 (98a:53108)},
},

@article {MR0140684,
    AUTHOR = {Gehring, F. W. and V{\"a}is{\"a}l{\"a}, Jussi},
     TITLE = {On the geometric defintion for quasiconformal mappings},
   JOURNAL = {Comment. Math. Helv.},
  FJOURNAL = {Commentarii Mathematici Helvetici},
    VOLUME = {36},
      YEAR = {1961},
     PAGES = {19--32},
      ISSN = {0010-2571},
   MRCLASS = {30.47},
  MRNUMBER = {0140684 (25 \#4099)},
},

@book {MR1800917,
    AUTHOR = {Heinonen, Juha},
     TITLE = {Lectures on analysis on metric spaces},
    SERIES = {Universitext},
 PUBLISHER = {Springer-Verlag, New York},
      YEAR = {2001},
     PAGES = {x+140},
      ISBN = {0-387-95104-0},
   MRCLASS = {30C65 (28A75 28A78 46E35)},
  MRNUMBER = {1800917 (2002c:30028)},
},

@article {MR1654771,
    AUTHOR = {Heinonen, Juha and Koskela, Pekka},
     TITLE = {Quasiconformal maps in metric spaces with controlled geometry},
   JOURNAL = {Acta Math.},
  FJOURNAL = {Acta Mathematica},
    VOLUME = {181},
      YEAR = {1998},
    NUMBER = {1},
     PAGES = {1--61},
      ISSN = {0001-5962},
     CODEN = {ACMAA8},
   MRCLASS = {30C65 (46E99)},
  MRNUMBER = {1654771 (99j:30025)},
},

@article {MR710770,
    AUTHOR = {Hinkkanen, Aimo},
     TITLE = {Rectangles and quasiconformal mappings},
   JOURNAL = {Math. Z.},
  FJOURNAL = {Mathematische Zeitschrift},
    VOLUME = {183},
      YEAR = {1983},
    NUMBER = {4},
     PAGES = {539--545},
      ISSN = {0025-5874},
     CODEN = {MAZEAX},
   MRCLASS = {30C60},
  MRNUMBER = {710770 (85a:30034)},
}

@article {MR788413,
    AUTHOR = {Kor{\'a}nyi, A. and Reimann, H. M.},
     TITLE = {Quasiconformal mappings on the {H}eisenberg group},
   JOURNAL = {Invent. Math.},
  FJOURNAL = {Inventiones Mathematicae},
    VOLUME = {80},
      YEAR = {1985},
    NUMBER = {2},
     PAGES = {309--338},
      ISSN = {0020-9910},
     CODEN = {INVMBH},
   MRCLASS = {32F99 (22E25 30C60 32H99)},
  MRNUMBER = {788413 (86m:32035)},
},

@book {MR0344463,
    AUTHOR = {Lehto, O. and Virtanen, K. I.},
     TITLE = {Quasiconformal mappings in the plane},
   EDITION = {Second},
      NOTE = {Translated from the German by K. W. Lucas,
              Die Grundlehren der mathematischen Wissenschaften, Band 126},
 PUBLISHER = {Springer-Verlag, New York-Heidelberg},
      YEAR = {1973},
     PAGES = {viii+258},
   MRCLASS = {30A60},
  MRNUMBER = {0344463 (49 \#9202)},
},

@incollection {MR0442846,
    AUTHOR = {Lelong-Ferrand, Jacqueline},
     TITLE = {Geometrical interpretations of scalar curvature and regularity
              of conformal homeomorphisms},
 BOOKTITLE = {Differential geometry and relativity},
     PAGES = {91--105. Mathematical Phys. and Appl. Math., Vol. 3},
 PUBLISHER = {Reidel, Dordrecht},
      YEAR = {1976},
   MRCLASS = {53C20},
  MRNUMBER = {0442846 (56 \#1222)},
},

@article {MR1334873,
    AUTHOR = {Margulis, G. A. and Mostow, G. D.},
     TITLE = {The differential of a quasi-conformal mapping of a
              {C}arnot-{C}arath\'eodory space},
   JOURNAL = {Geom. Funct. Anal.},
  FJOURNAL = {Geometric and Functional Analysis},
    VOLUME = {5},
      YEAR = {1995},
    NUMBER = {2},
     PAGES = {402--433},
      ISSN = {1016-443X},
     CODEN = {GFANFB},
   MRCLASS = {53C20 (30C65 53C15)},
  MRNUMBER = {1334873 (96m:53038)},
},

@article{Meyerson,

	author		= "Meyerson, W.",
	title		= "The {G}rushin plane and quasiconformal {J}acobians",
	year		= "2011",
	journal		= "arXiv:1112.0078v3"
},

@book {MR0385004,
    AUTHOR = {Mostow, G. D.},
     TITLE = {Strong rigidity of locally symmetric spaces},
      NOTE = {Annals of Mathematics Studies, No. 78},
 PUBLISHER = {Princeton University Press, Princeton, N.J.; University of
              Tokyo Press, Tokyo},
      YEAR = {1973},
     PAGES = {v+195},
   MRCLASS = {22E40 (53C35)},
  MRNUMBER = {0385004 (52 \#5874)},
},

@article {MR1260606,
    AUTHOR = {Mostow, G. D.},
     TITLE = {A remark on quasiconformal mappings on {C}arnot groups},
   JOURNAL = {Michigan Math. J.},
  FJOURNAL = {The Michigan Mathematical Journal},
    VOLUME = {41},
      YEAR = {1994},
    NUMBER = {1},
     PAGES = {31--37},
      ISSN = {0026-2285},
   MRCLASS = {22E40 (53C20)},
  MRNUMBER = {1260606 (95c:22017)},
},

@article {MR0369693,
    AUTHOR = {Palka, Bruce},
     TITLE = {Conformal mappings and the distortion of moduli of rectangles},
   JOURNAL = {Proc. Amer. Math. Soc.},
  FJOURNAL = {Proceedings of the American Mathematical Society},
    VOLUME = {50},
      YEAR = {1975},
     PAGES = {155--161},
      ISSN = {0002-9939},
   MRCLASS = {30A60},
  MRNUMBER = {0369693 (51 \#5925)},
},

@article {MR979599,
    AUTHOR = {Pansu, Pierre},
     TITLE = {M\'etriques de {C}arnot-{C}arath\'eodory et quasiisom\'etries
              des espaces sym\'etriques de rang un},
   JOURNAL = {Ann. of Math. (2)},
  FJOURNAL = {Annals of Mathematics. Second Series},
    VOLUME = {129},
      YEAR = {1989},
    NUMBER = {1},
     PAGES = {1--60},
      ISSN = {0003-486X},
     CODEN = {ANMAAH},
   MRCLASS = {53C20 (22E40)},
  MRNUMBER = {979599 (90e:53058)},
},

@article {MR2230585,
    AUTHOR = {Payne, Kevin R.},
     TITLE = {Singular metrics and associated conformal groups underlying
              differential operators of mixed and degenerate types},
   JOURNAL = {Ann. Mat. Pura Appl. (4)},
  FJOURNAL = {Annali di Matematica Pura ed Applicata. Series IV},
    VOLUME = {185},
      YEAR = {2006},
    NUMBER = {4},
     PAGES = {613--625},
      ISSN = {0373-3114},
   MRCLASS = {58J70 (35M10 53A30)},
  MRNUMBER = {2230585 (2007f:58050)},
},

@article {MR0044640,
    AUTHOR = {Pfluger, Albert},
     TITLE = {Quasikonforme {A}bbildungen und logarithmische {K}apazit\"at},
   JOURNAL = {Ann. Inst. Fourier Grenoble},
  FJOURNAL = {Universit\'e de Grenoble. Annales de l'Institut Fourier},
    VOLUME = {2},
      YEAR = {1950},
     PAGES = {69--80 (1951)},
      ISSN = {0373-0956},
   MRCLASS = {30.0X},
  MRNUMBER = {0044640 (13,453f)},
},

@book {MR0454009,
    AUTHOR = {V{\"a}is{\"a}l{\"a}, Jussi},
     TITLE = {Lectures on {$n$}-dimensional quasiconformal mappings},
    SERIES = {Lecture Notes in Mathematics, Vol. 229},
 PUBLISHER = {Springer-Verlag, Berlin-New York},
      YEAR = {1971},
     PAGES = {xiv+144},
   MRCLASS = {30A60},
  MRNUMBER = {0454009 (56 \#12260)},
}


